Aqueous Solution Chemistry In Silico and the Role of Data Driven Approaches

The use of computer simulations to study the properties of aqueous systems is, today more than ever, an active area of research. In this context, during the last decade there has been a tremendous growth in the use of data-driven approaches to develop more accurate potentials for water as well as to characterize its complexity in chemical and biological contexts. We highlight the progress, giving a historical context, on the path to the development of many-body and reactive potentials to model aqueous chemistry, including the role of machine learning strategies. We focus specifically on conceptual and methodological challenges along the way in performing simulations that seek to tackle problems in modeling the chemistry of aqueous solutions. In conclusion, we summarize our perspectives on the use and integration of advanced data-science techniques to provide chemical insights in physical chemistry and how this will influence computer simulations of aqueous systems in the future.

==> Figures.txt <==
-----------------------------------------------------------
-----------------------------------------------------------
FIGURE 2:


Figure 9 from:

https://pubs.aip.org/aip/jcp/article/144/13/130901/152221/Perspective-How-good-is-DFT-for-water

Figure 9 panel b from:

https://pubs.aip.org/aip/jcp/article/142/1/014104/193856/An-analysis-of-hydrated-proton-diffusion-in-ab

Figure 2 from:

https://www.nature.com/articles/s41557-018-0010-2

-----------------------------------------------------------
-----------------------------------------------------------
FIGURE 3:


Figure 3d from:
https://pubs.acs.org/doi/10.1021/acs.jpcb.2c05674


Figure 12 from:
https://pubs.aip.org/aip/jcp/article/145/19/194504/932964


Figure 2, 3, 7 from:
https://pubs.aip.org/aip/jcp/article/153/6/060901/199455/How-good-are-polarizable-and-flexible-models-for

Figure 1a from:
https://pubs.acs.org/doi/full/10.1021/acs.jpclett.2c00567

Figure 1a from:
https://journals.aps.org/prl/abstract/10.1103/PhysRevLett.121.137401



%!% NOT THESE:
%Figure 4 right panel distributions from
%https://pubs.acs.org/doi/10.1021/acs.jpclett.0c01410

%Figure 6 panels extracted from:
%https://pubs.acs.org/doi/10.1021/acs.jpclett.0c01410

-----------------------------------------------------------
-----------------------------------------------------------
FIGURE 4:

Figure 9 from:

https://pubs.aip.org/aip/jcp/article-abstract/135/12/124505/190565/Proton-transfer-and-the-mobilities-of-the-H-and-OH?redirectedFrom=fulltext

Figure 3 from:

https://pubs.rsc.org/en/content/articlelanding/2018/CP/C8CP04957B

Figure 1 from:

https://pubs.acs.org/doi/10.1021/jacs.5b07232

Figure 2 panel d from:

https://pubs.acs.org/doi/10.1021/acscentsci.6b00013

Figure 5 from:

https://onlinelibrary.wiley.com/doi/full/10.1002/anie.201707391


-----------------------------------------------------------
-----------------------------------------------------------
FIGURE 5:

Figure 3 from:

https://journals.aps.org/prb/abstract/10.1103/PhysRevB.104.224202

Left panel of Figure 2 from:

https://journals.aps.org/prb/abstract/10.1103/PhysRevB.102.041121#fulltext

Figure 2 from:

https://www.pnas.org/doi/10.1073/pnas.1602375113

Figure 1 and Figure 2 from:

https://www.pnas.org/doi/10.1073/pnas.1815117116

-----------------------------------------------------------
-----------------------------------------------------------

FIGURE 6:

Figure 1 and Figure 2 top panels from:

https://www.pnas.org/doi/10.1073/pnas.1112486108

Figure 5 from:

https://www.pnas.org/doi/full/10.1073/pnas.1714070115

Figure 1 from:

https://www.pnas.org/doi/10.1073/pnas.1512486112

Figure 1 bottom panel (b) from:
https://www.nature.com/articles/s41467-020-19606-y

Figure 2 and 3 from:

https://pubs.acs.org/doi/10.1021/acs.jctc.1c01292


